Translational Equivariance in Kernelizable Attention

While Transformer architectures have show remarkable success, they are bound to the computation of all pairwise interactions of input element and thus suffer from limited scalability. Recent work has been successful by avoiding the computation of the complete attention matrix, yet leads to problems down the line. The absence of an explicit attention matrix makes the inclusion of inductive biases relying on relative interactions between elements more challenging. An extremely powerful inductive bias is translational equivariance, which has been conjectured to be responsible for much of the success of Convolutional Neural Networks on image recognition tasks. In this work we show how translational equivariance can be implemented in efficient Transformers based on kernelizable attention - Performers. Our experiments highlight that the devised approach significantly improves robustness of Performers to shifts of input images compared to their naive application. This represents an important step on the path of replacing Convolutional Neural Networks with more expressive Transformer architectures and will help to improve sample efficiency and robustness in this realm.

==> FashionMNIST_1_shift.csv <==
,run_dir,shift,accuracy_mean,accuracy_std,loss_mean,loss_std
0,Performer,-8,0.0,0.0,14.737039566040039,2.114480495452881
1,Performer,-7,0.0,0.0,14.140864372253418,1.607374668121338
2,Performer,-6,0.0,0.0,11.65340805053711,1.9036777019500732
3,Performer,-5,0.0012642225483432412,0.03555590659379959,9.100601196289062,2.552381753921509
4,Performer,-4,0.007585335057228804,0.08681777864694595,9.209165573120117,2.976609468460083
5,Performer,-3,0.0278128944337368,0.16454046964645386,8.79691219329834,3.284623861312866
6,Performer,-2,0.50948166847229,0.5002263784408569,3.2130584716796875,4.002964019775391
7,Performer,-1,0.9709228873252869,0.16812904179096222,0.12653571367263794,0.8208115100860596
8,Performer,0,0.991150438785553,0.0937141701579094,0.05109016224741936,0.5997667908668518
9,Performer,1,0.984829306602478,0.12230876088142395,0.07843953371047974,0.7571364045143127
10,Performer,2,0.983565092086792,0.1272212564945221,0.0741073340177536,0.6300040483474731
11,Performer,3,0.975979745388031,0.15320877730846405,0.07772161811590195,0.5094437003135681
12,Performer,4,0.9064475297927856,0.2913893461227417,0.3239547908306122,1.0878320932388306
13,Performer,5,0.44627055525779724,0.4974192976951599,1.9264951944351196,2.2508738040924072
14,Performer,6,0.02149178273975849,0.14510859549045563,5.286004543304443,2.9250125885009766
15,Performer,7,0.024020226672291756,0.15320877730846405,5.928123950958252,3.2502872943878174
16,Performer,8,0.0012642225483432412,0.03555590659379959,9.177017211914062,3.0473525524139404
17,RelativePerformer,-8,0.8963337540626526,0.30501994490623474,0.3001011908054352,1.0153427124023438
18,RelativePerformer,-7,0.9077117443084717,0.28961554169654846,0.2675226628780365,1.0312806367874146
19,RelativePerformer,-6,0.9481669068336487,0.22183024883270264,0.18563346564769745,0.9629441499710083
20,RelativePerformer,-5,0.975979745388031,0.15320877730846405,0.10666558146476746,0.8226304054260254
21,RelativePerformer,-4,0.982300877571106,0.1319388598203659,0.07204538583755493,0.7110675573348999
22,RelativePerformer,-3,0.9886220097541809,0.10612625628709793,0.0511367991566658,0.6132305860519409
23,RelativePerformer,-2,0.9898862242698669,0.10012074559926987,0.04482664167881012,0.5613531470298767
24,RelativePerformer,-1,0.991150438785553,0.0937141701579094,0.039904240518808365,0.5132888555526733
25,RelativePerformer,0,0.992414653301239,0.08681777864694595,0.03423240780830383,0.46441397070884705
26,RelativePerformer,1,0.9898862242698669,0.10012074559926987,0.03392259404063225,0.44055649638175964
27,RelativePerformer,2,0.9886220097541809,0.10612625628709793,0.03512238711118698,0.41231828927993774
28,RelativePerformer,3,0.9873577952384949,0.1117953509092331,0.043359652161598206,0.43557849526405334
29,RelativePerformer,4,0.9886220097541809,0.10612625628709793,0.05392644554376602,0.5135400295257568
30,RelativePerformer,5,0.9873577952384949,0.1117953509092331,0.06064317002892494,0.5712133646011353
31,RelativePerformer,6,0.9873577952384949,0.1117953509092331,0.059419333934783936,0.5822688341140747
32,RelativePerformer,7,0.9860935807228088,0.11717686057090759,0.06160707026720047,0.6283823847770691
33,RelativePerformer,8,0.983565092086792,0.1272212564945221,0.06862218677997589,0.6847837567329407
34,ClippedRelativePerformer,-8,0.39443743228912354,0.48903873562812805,1.8094943761825562,1.8390471935272217
35,ClippedRelativePerformer,-7,0.4728192090988159,0.49957653880119324,1.4359372854232788,1.7003709077835083
36,ClippedRelativePerformer,-6,0.7408344149589539,0.43845391273498535,0.8769554495811462,1.5018458366394043
37,ClippedRelativePerformer,-5,0.8192161917686462,0.3850824534893036,0.6311750411987305,1.3756829500198364
38,ClippedRelativePerformer,-4,0.8735777735710144,0.33253490924835205,0.4447671175003052,1.218083381652832
39,ClippedRelativePerformer,-3,0.9241466522216797,0.2649308443069458,0.27901557087898254,1.0083521604537964
40,ClippedRelativePerformer,-2,0.9519595503807068,0.2139870524406433,0.1468552201986313,0.7678508758544922
41,ClippedRelativePerformer,-1,0.9734513163566589,0.16086190938949585,0.08083119243383408,0.5705722570419312
42,ClippedRelativePerformer,0,0.9860935807228088,0.11717686057090759,0.050048161298036575,0.4301256239414215
43,ClippedRelativePerformer,1,0.9898862242698669,0.10012074559926987,0.03766407445073128,0.35088077187538147
44,ClippedRelativePerformer,2,0.9898862242698669,0.10012074559926987,0.03215267136693001,0.30679067969322205
45,ClippedRelativePerformer,3,0.9898862242698669,0.10012074559926987,0.030394582077860832,0.2835612893104553
46,ClippedRelativePerformer,4,0.9860935807228088,0.11717686057090759,0.03323362022638321,0.28048714995384216
47,ClippedRelativePerformer,5,0.982300877571106,0.1319388598203659,0.04258686676621437,0.3107399046421051
48,ClippedRelativePerformer,6,0.9683944582939148,0.1750582605600357,0.07685571163892746,0.43916964530944824
49,ClippedRelativePerformer,7,0.9304677844047546,0.25451797246932983,0.2301357239484787,0.9026877284049988
50,ClippedRelativePerformer,8,0.9203540086746216,0.270915687084198,0.3344675600528717,1.2112817764282227


==> MNIST_1_shift_all.csv <==
,run_dir,shift,accuracy_mean,accuracy_std,loss_mean,loss_std
0,Performer_MNIST,-8,0.2576112449169159,0.43757501244544983,3.222611665725708,3.0270028114318848
1,Performer_MNIST,-7,0.42388758063316345,0.4944625198841095,2.3466272354125977,2.839095115661621
2,Performer_MNIST,-6,0.5690866708755493,0.49549421668052673,1.6102933883666992,2.4190824031829834
3,Performer_MNIST,-5,0.7306791543960571,0.44386690855026245,0.8933796286582947,1.8791245222091675
4,Performer_MNIST,-4,0.9074941277503967,0.2899084985256195,0.3442593514919281,1.3441269397735596
5,Performer_MNIST,-3,0.9754098653793335,0.15496324002742767,0.12436272948980331,0.89958655834198
6,Performer_MNIST,-2,0.9882903695106506,0.10763853043317795,0.051292192190885544,0.5128966569900513
7,Performer_MNIST,-1,0.9929742217063904,0.08357378840446472,0.02402312308549881,0.3080020546913147
8,Performer_MNIST,0,0.9929742217063904,0.08357378840446472,0.025079263374209404,0.3188028633594513
9,Performer_MNIST,1,0.9941452145576477,0.0763370543718338,0.038805704563856125,0.5561670064926147
10,Performer_MNIST,2,0.9918032884597778,0.09021677076816559,0.04687146097421646,0.746256411075592
11,Performer_MNIST,3,0.9882903695106506,0.10763853043317795,0.0654958039522171,0.9358770251274109
12,Performer_MNIST,4,0.9847775101661682,0.12250850349664688,0.09161759912967682,1.0280624628067017
13,Performer_MNIST,5,0.9110070466995239,0.2849004566669464,0.2549048066139221,1.1357687711715698
14,Performer_MNIST,6,0.7939109802246094,0.4047321677207947,0.606519341468811,1.4794453382492065
15,Performer_MNIST,7,0.7353630065917969,0.4413982331752777,0.8650146126747131,1.6764051914215088
16,Performer_MNIST,8,0.5819672346115112,0.4935246407985687,1.2023537158966064,1.6724692583084106
17,RelativePerformer_MNIST,-8,1.0,0.0,7.236130477394909e-05,0.001868897583335638
18,RelativePerformer_MNIST,-7,0.9988290667533875,0.03421929478645325,0.0020226959604769945,0.05514872074127197
19,RelativePerformer_MNIST,-6,0.9976580739021301,0.04836501553654671,0.009985973127186298,0.2139122486114502
20,RelativePerformer_MNIST,-5,0.9976580739021301,0.04836501553654671,0.015779610723257065,0.3220991790294647
21,RelativePerformer_MNIST,-4,0.9988290667533875,0.03421929478645325,0.0043084220960736275,0.12042591720819473
22,RelativePerformer_MNIST,-3,1.0,0.0,5.988422344671562e-05,0.001738913357257843
23,RelativePerformer_MNIST,-2,1.0,0.0,1.606961632205639e-05,0.00046776706585660577
24,RelativePerformer_MNIST,-1,1.0,0.0,5.146405965206213e-05,0.001499873585999012
25,RelativePerformer_MNIST,0,1.0,0.0,3.7095622246852145e-05,0.0010796718997880816
26,RelativePerformer_MNIST,1,1.0,0.0,3.333141648909077e-06,6.843013397883624e-05
27,RelativePerformer_MNIST,2,1.0,0.0,1.1061389386668452e-06,2.216687789768912e-05
28,RelativePerformer_MNIST,3,1.0,0.0,2.0504890585471003e-07,3.953196937800385e-06
29,RelativePerformer_MNIST,4,1.0,0.0,2.084354264297872e-06,3.71524911315646e-05
30,RelativePerformer_MNIST,5,1.0,0.0,0.00017608604684937745,0.005111497826874256
31,RelativePerformer_MNIST,6,0.9988290667533875,0.03421929478645325,0.003201959654688835,0.09351851046085358
32,RelativePerformer_MNIST,7,0.9988290667533875,0.03421929478645325,0.002897761994972825,0.0813589096069336
33,RelativePerformer_MNIST,8,0.9964871406555176,0.05920003354549408,0.007789867464452982,0.1382838934659958
34,NoposPerformer_MNIST,-8,0.9941452145576477,0.0763370543718338,0.02456463873386383,0.24867087602615356
35,NoposPerformer_MNIST,-7,0.9941452145576477,0.0763370543718338,0.024564651772379875,0.2486710399389267
36,NoposPerformer_MNIST,-6,0.9941452145576477,0.0763370543718338,0.024564653635025024,0.2486710399389267
37,NoposPerformer_MNIST,-5,0.9941452145576477,0.0763370543718338,0.024564649909734726,0.2486710250377655
38,NoposPerformer_MNIST,-4,0.9941452145576477,0.0763370543718338,0.024564653635025024,0.24867112934589386
39,NoposPerformer_MNIST,-3,0.9941452145576477,0.0763370543718338,0.02456466108560562,0.24867106974124908
40,NoposPerformer_MNIST,-2,0.9941452145576477,0.0763370543718338,0.024564657360315323,0.2486710548400879
41,NoposPerformer_MNIST,-1,0.9941452145576477,0.0763370543718338,0.02456466667354107,0.24867121875286102
42,NoposPerformer_MNIST,0,0.9941452145576477,0.0763370543718338,0.024564655497670174,0.24867111444473267
43,NoposPerformer_MNIST,1,0.9941452145576477,0.0763370543718338,0.02456466481089592,0.24867112934589386
44,NoposPerformer_MNIST,2,0.9941452145576477,0.0763370543718338,0.024564668536186218,0.24867114424705505
45,NoposPerformer_MNIST,3,0.9941452145576477,0.0763370543718338,0.02456466667354107,0.24867121875286102
46,NoposPerformer_MNIST,4,0.9941452145576477,0.0763370543718338,0.024564657360315323,0.24867111444473267
47,NoposPerformer_MNIST,5,0.9941452145576477,0.0763370543718338,0.024564668536186218,0.24867120385169983
48,NoposPerformer_MNIST,6,0.9941452145576477,0.0763370543718338,0.02456466294825077,0.24867112934589386
49,NoposPerformer_MNIST,7,0.9941452145576477,0.0763370543718338,0.02456466108560562,0.24867115914821625
50,NoposPerformer_MNIST,8,0.9941452145576477,0.0763370543718338,0.024564657360315323,0.24867121875286102
0,content_RelativePerformer_MNIST_redraw1000,-8,0.9988290667533875,0.03421929478645325,0.006285823881626129,0.1715766340494156
1,content_RelativePerformer_MNIST_redraw1000,-7,0.9988290667533875,0.03421929478645325,0.006392170675098896,0.16858792304992676
2,content_RelativePerformer_MNIST_redraw1000,-6,0.9988290667533875,0.03421929478645325,0.003094471525400877,0.08275380730628967
3,content_RelativePerformer_MNIST_redraw1000,-5,0.9988290667533875,0.03421929478645325,0.0026735689025372267,0.06535159051418304
4,content_RelativePerformer_MNIST_redraw1000,-4,0.9988290667533875,0.03421929478645325,0.004160626791417599,0.09283711761236191
5,content_RelativePerformer_MNIST_redraw1000,-3,0.9988290667533875,0.03421929478645325,0.0066392929293215275,0.15892648696899414
6,content_RelativePerformer_MNIST_redraw1000,-2,0.9988290667533875,0.03421929478645325,0.00801400002092123,0.2243329882621765
7,content_RelativePerformer_MNIST_redraw1000,-1,0.9988290667533875,0.03421929478645325,0.007435706444084644,0.21350565552711487
8,content_RelativePerformer_MNIST_redraw1000,0,0.9988290667533875,0.03421929478645325,0.0058355811052024364,0.15896472334861755
9,content_RelativePerformer_MNIST_redraw1000,1,0.9964871406555176,0.05920003354549408,0.008550482802093029,0.1521928757429123
10,content_RelativePerformer_MNIST_redraw1000,2,0.9953161478042603,0.06831813603639603,0.013743595220148563,0.22228392958641052
11,content_RelativePerformer_MNIST_redraw1000,3,0.9964871406555176,0.05920003354549408,0.014562265016138554,0.2422090470790863
12,content_RelativePerformer_MNIST_redraw1000,4,0.9976580739021301,0.04836501553654671,0.006493363995105028,0.11644052714109421
13,content_RelativePerformer_MNIST_redraw1000,5,0.9976580739021301,0.04836501553654671,0.0034168001729995012,0.058296773582696915
14,content_RelativePerformer_MNIST_redraw1000,6,0.9976580739021301,0.04836501553654671,0.0059153614565730095,0.10998991131782532
15,content_RelativePerformer_MNIST_redraw1000,7,0.9976580739021301,0.04836501553654671,0.007779237348586321,0.173555389046669
16,content_RelativePerformer_MNIST_redraw1000,8,0.9988290667533875,0.03421929478645325,0.006457755342125893,0.165971577167511
17,ClippedRelativePerformer_MNIST_dist2,-8,0.9976580739021301,0.04836501553654671,0.010146688669919968,0.21691899001598358
18,ClippedRelativePerformer_MNIST_dist2,-7,0.9976580739021301,0.04836501553654671,0.009667305275797844,0.2139030545949936
19,ClippedRelativePerformer_MNIST_dist2,-6,0.9976580739021301,0.04836501553654671,0.009639626368880272,0.2136603742837906
20,ClippedRelativePerformer_MNIST_dist2,-5,0.9976580739021301,0.04836501553654671,0.009637897834181786,0.21365118026733398
21,ClippedRelativePerformer_MNIST_dist2,-4,0.9976580739021301,0.04836501553654671,0.00963788665831089,0.2136509120464325
22,ClippedRelativePerformer_MNIST_dist2,-3,0.9976580739021301,0.04836501553654671,0.009637890383601189,0.21365106105804443
23,ClippedRelativePerformer_MNIST_dist2,-2,0.9976580739021301,0.04836501553654671,0.009637890383601189,0.21365121006965637
24,ClippedRelativePerformer_MNIST_dist2,-1,0.9976580739021301,0.04836501553654671,0.009637894108891487,0.21365121006965637
25,ClippedRelativePerformer_MNIST_dist2,0,0.9976580739021301,0.04836501553654671,0.009637895971536636,0.2136511653661728
26,ClippedRelativePerformer_MNIST_dist2,1,0.9976580739021301,0.04836501553654671,0.009637882933020592,0.21365098655223846
27,ClippedRelativePerformer_MNIST_dist2,2,0.9976580739021301,0.04836501553654671,0.009637878276407719,0.21365082263946533
28,ClippedRelativePerformer_MNIST_dist2,3,0.9976580739021301,0.04836501553654671,0.009637890383601189,0.21365109086036682
29,ClippedRelativePerformer_MNIST_dist2,4,0.9976580739021301,0.04836501553654671,0.009637892246246338,0.2136511206626892
30,ClippedRelativePerformer_MNIST_dist2,5,0.9976580739021301,0.04836501553654671,0.009638004936277866,0.21365153789520264
31,ClippedRelativePerformer_MNIST_dist2,6,0.9976580739021301,0.04836501553654671,0.009668792597949505,0.21375219523906708
32,ClippedRelativePerformer_MNIST_dist2,7,0.9964871406555176,0.05920003354549408,0.010504089295864105,0.21783937513828278
33,ClippedRelativePerformer_MNIST_dist2,8,0.9964871406555176,0.05920003354549408,0.00960088986903429,0.21687069535255432
34,ClippedRelativePerformer_MNIST_dist4,-8,0.9918032884597778,0.09021677076816559,0.04302138835191727,0.5316497087478638
35,ClippedRelativePerformer_MNIST_dist4,-7,0.9918032884597778,0.09021677076816559,0.0370856449007988,0.48578405380249023
36,ClippedRelativePerformer_MNIST_dist4,-6,0.9918032884597778,0.09021677076816559,0.03587024658918381,0.4818909168243408
37,ClippedRelativePerformer_MNIST_dist4,-5,0.9918032884597778,0.09021677076816559,0.03556299954652786,0.4750940799713135
38,ClippedRelativePerformer_MNIST_dist4,-4,0.9918032884597778,0.09021677076816559,0.03466830030083656,0.46076148748397827
39,ClippedRelativePerformer_MNIST_dist4,-3,0.9918032884597778,0.09021677076816559,0.03412957489490509,0.4528704881668091
40,ClippedRelativePerformer_MNIST_dist4,-2,0.9918032884597778,0.09021677076816559,0.033960971981287,0.4504357576370239
41,ClippedRelativePerformer_MNIST_dist4,-1,0.9918032884597778,0.09021677076816559,0.033933501690626144,0.4500162899494171
42,ClippedRelativePerformer_MNIST_dist4,0,0.9918032884597778,0.09021677076816559,0.03393156826496124,0.44998976588249207
43,ClippedRelativePerformer_MNIST_dist4,1,0.9918032884597778,0.09021677076816559,0.033930547535419464,0.4499811828136444
44,ClippedRelativePerformer_MNIST_dist4,2,0.9918032884597778,0.09021677076816559,0.03392975404858589,0.45003199577331543
45,ClippedRelativePerformer_MNIST_dist4,3,0.9918032884597778,0.09021677076816559,0.033864330500364304,0.44955185055732727
46,ClippedRelativePerformer_MNIST_dist4,4,0.9918032884597778,0.09021677076816559,0.03326765075325966,0.4431682229042053
47,ClippedRelativePerformer_MNIST_dist4,5,0.9918032884597778,0.09021677076816559,0.03087109886109829,0.41607701778411865
48,ClippedRelativePerformer_MNIST_dist4,6,0.9918032884597778,0.09021677076816559,0.029754795134067535,0.40166664123535156
49,ClippedRelativePerformer_MNIST_dist4,7,0.9906322956085205,0.09638883173465729,0.03580746054649353,0.43663424253463745
50,ClippedRelativePerformer_MNIST_dist4,8,0.9871194362640381,0.11282534897327423,0.043264470994472504,0.408149778842926
51,ClippedRelativePerformer_MNIST_dist6,-8,0.9789227247238159,0.1437261998653412,0.08283628523349762,0.51691073179245
52,ClippedRelativePerformer_MNIST_dist6,-7,0.9918032884597778,0.09021677076816559,0.040914181619882584,0.41313815116882324
53,ClippedRelativePerformer_MNIST_dist6,-6,0.9929742217063904,0.08357378840446472,0.026211215183138847,0.3066938817501068
54,ClippedRelativePerformer_MNIST_dist6,-5,0.9953161478042603,0.06831813603639603,0.01918654888868332,0.2392769455909729
55,ClippedRelativePerformer_MNIST_dist6,-4,0.9953161478042603,0.06831813603639603,0.01681152731180191,0.2176872044801712
56,ClippedRelativePerformer_MNIST_dist6,-3,0.9953161478042603,0.06831813603639603,0.015996210277080536,0.206705704331398
57,ClippedRelativePerformer_MNIST_dist6,-2,0.9953161478042603,0.06831813603639603,0.016463110223412514,0.21297557651996613
58,ClippedRelativePerformer_MNIST_dist6,-1,0.9953161478042603,0.06831813603639603,0.01703907549381256,0.22207804024219513
59,ClippedRelativePerformer_MNIST_dist6,0,0.9953161478042603,0.06831813603639603,0.01712857559323311,0.22447246313095093
60,ClippedRelativePerformer_MNIST_dist6,1,0.9953161478042603,0.06831813603639603,0.01691260375082493,0.22348269820213318
61,ClippedRelativePerformer_MNIST_dist6,2,0.9953161478042603,0.06831813603639603,0.01649145968258381,0.22071649134159088
62,ClippedRelativePerformer_MNIST_dist6,3,0.9953161478042603,0.06831813603639603,0.015971602872014046,0.2167154997587204
63,ClippedRelativePerformer_MNIST_dist6,4,0.9953161478042603,0.06831813603639603,0.01614912413060665,0.21917344629764557
64,ClippedRelativePerformer_MNIST_dist6,5,0.9941452145576477,0.0763370543718338,0.01901853457093239,0.242843359708786
65,ClippedRelativePerformer_MNIST_dist6,6,0.9929742217063904,0.08357378840446472,0.02763328328728676,0.28781306743621826
66,ClippedRelativePerformer_MNIST_dist6,7,0.9800936579704285,0.13976027071475983,0.052229102700948715,0.3924660086631775
67,ClippedRelativePerformer_MNIST_dist6,8,0.9648711681365967,0.18421322107315063,0.12127300351858139,0.5490954518318176

